VaPar Synth -- A Variational Parametric Model for Audio Synthesis

With the advent of data-driven statistical modeling and abundant computing power, researchers are turning increasingly to deep learning for audio synthesis. These methods try to model audio signals directly in the time or frequency domain. In the interest of more flexible control over the generated sound, it could be more useful to work with a parametric representation of the signal which corresponds more directly to the musical attributes such as pitch, dynamics and timbre. We present VaPar Synth - a Variational Parametric Synthesizer which utilizes a conditional variational autoencoder (CVAE) trained on a suitable parametric representation. We demonstrate our proposed model's capabilities via the reconstruction and generation of instrumental tones with flexible control over their pitch.

==> data/data_ae.csv <==
ld,AE
2,6.50015069792668e-05
8,4.0426463302638796e-05
32,1.6762243402707908e-05
64,1.1571449059475628e-05


==> data/data_cvae_0.01.csv <==
ld,cVAE
2,5.319107168664535e-05
8,3.917389549314976e-05
32,2.510869073578053e-05
64,1.0326454842773577e-05


==> data/data_cvae_0.1.csv <==
ld,cVAE
2,5.4958357423957854e-05
8,4.721834583001004e-05
32,3.1701822428860596e-05
64,3.10325960163027e-05


==> data/data_cvae_1.csv <==
ld,cVAE
2,7.60117783728573e-05
8,5.3490868045224084e-05
32,5.6719879826737775e-05
64,4.778679744857881e-05


==> data/specenv_B.csv <==
f_hz,specenv
0.0,-4.113042224311648
23.4375,-4.105772324048147
46.875,-4.08405063201282
70.3125,-4.04813992269066
93.75,-3.998474000428525
117.1875,-3.935651537578197
140.625,-3.8604275824116767
164.0625,-3.773702868648013
187.5,-3.6765110923290782
210.9375,-3.5700043529423735
234.375,-3.455436983602251
257.8125,-3.3341480193129907
281.25,-3.20754257245822
304.6875,-3.0770724003718732
328.125,-2.944215960903056
351.5625,-2.8104582581273214
375.0,-2.6772707816991215
398.4375,-2.546091839787292
421.875,-2.418307577173176
445.3125,-2.295233957086692
468.75,-2.178099967954529
492.1875,-2.068032294755345
515.625,-1.966041669505471
539.0625,-1.8730110869815328
562.5,-1.789686040622201
585.9375,-1.716666900181713
609.375,-1.6544035177079637
632.8125,-1.6031921123861903
656.25,-1.5631744483364205
679.6875,-1.5343392831913223
703.125,-1.516526029814808
726.5625,-1.5094305394345173
750.0,-1.512612882308131
773.4375,-1.5255069723398733
796.875,-1.5474318552776551
820.3125,-1.5776044566659648
843.75,-1.6151535659552594
867.1875,-1.6591348173585327
890.625,-1.7085464164110045
914.0625,-1.7623453538660783
937.5,-1.8194638456099306
960.9375,-1.878825738682021
984.375,-1.9393626291578756
1007.8125,-2.0000294474193643
1031.25,-2.0598192799731367
1054.6875,-2.1177772141830262
1078.125,-2.1730130127021177
1101.5625,-2.2247124476197655
1125.0,-2.272147149929838
1148.4375,-2.314682857397122
1171.875,-2.3517859727418777
1195.3125,-2.383028373755714
1218.75,-2.4080904469768107
1242.1875,-2.4267623463644394
1265.625,-2.438943507510143
1289.0625,-2.444640475816421
1312.5,-2.4439631333044356
1335.9375,-2.4371194328596304
1359.375,-2.4244087704130566
1382.8125,-2.406214144462904
1406.25,-2.38299326819776
1429.6875,-2.355268812083286
1453.125,-2.3236179639730734
1476.5625,-2.2886614995223904
1500.0,-2.251052557905256
1523.4375,-2.2114653166090967
1546.875,-2.1705837545171685
1570.3125,-2.1290906847553437
1593.75,-2.0876572280989345
1617.1875,-2.0469328843783368
1640.625,-2.007536343603065
1664.0625,-1.9700471607923706
1687.5,-1.9349983991354776
1710.9375,-1.902870325505277
1734.375,-1.8740852209285552
1757.8125,-1.8490033467910274
1781.25,-1.8279200857410387
1804.6875,-1.81106425485516
1828.125,-1.7985975680273163
1851.5625,-1.7906152051002677
1875.0,-1.787147427302466
1898.4375,-1.7881621623754833
1921.875,-1.793568468626415
1945.3125,-1.8032207752189777
1968.75,-1.8169237864810353
1992.1875,-1.8344379309588588
2015.625,-1.8554852314420855
2039.0625,-1.8797554702195118
2062.5,-1.9069125243557503
2085.9375,-1.936600748706097
2109.375,-1.9684512895703614
2132.8125,-2.002088219143906
2156.25,-2.0371343900375845
2179.6875,-2.073216919858293
2203.125,-2.1099722278943553
2226.5625,-2.1470505590416247
2250.0,-2.1841199439310905
2273.4375,-2.2208695584653504
2296.875,-2.2570124603280535
2320.3125,-2.2922876941933206
2343.75,-2.3264617710397375
2367.1875,-2.3593295398935235
2390.625,-2.39071448223944
2414.0625,-2.4204684700261234
2437.5,-2.4484710374676877
2460.9375,-2.4746282245540834
2484.375,-2.498871056215611
2507.8125,-2.5211537253684195
2531.25,-2.541451550564371
2554.6875,-2.5597587796871726
2578.125,-2.5760863101227485
2601.5625,-2.590459393168607
2625.0,-2.6029153862519476
2648.4375,-2.6135016109482523
2671.875,-2.622273368007491
2695.3125,-2.629292152802912
2718.75,-2.634624106034959
2742.1875,-2.638338725380562
2765.625,-2.6405078543134253
2789.0625,-2.641204954774288
2812.5,-2.640504660978025
2835.9375,-2.638482602635258
2859.375,-2.6352154774548824
2882.8125,-2.630781345177209
2906.25,-2.6252601087402283
2929.6875,-2.618734142652487
2953.125,-2.6112890243555023
2976.5625,-2.603014321395521
3000.0,-2.5940043856449804
3023.4375,-2.584359105641208
3046.875,-2.574184569332493
3070.3125,-2.5635935920959545
3093.75,-2.5527060687416627
3117.1875,-2.5416491132379533
3140.625,-2.530556955951405
3164.0625,-2.5195705751352726
3187.5,-2.5088370470461276
3210.9375,-2.498508607227999
3234.375,-2.4887414239728463
3257.8125,-2.479694093535688
3281.25,-2.471525875139896
3304.6875,-2.464394691944004
3328.125,-2.4584549317541784
3351.5625,-2.453855088166985
3375.0,-2.4507352888421625
3398.4375,-2.449224762582122
3421.875,-2.449439300704613
3445.3125,-2.4514787707350485
3468.75,-2.455424741641246
3492.1875,-2.461338279642699
3515.625,-2.469257972036675
3539.0625,-2.479198233514108
3562.5,-2.4911479451401832
3585.9375,-2.50506947062863
3609.375,-2.5208980878542513
3632.8125,-2.53854186586051
3656.25,-2.557882009086346
3679.6875,-2.578773681336866
3703.125,-2.6010473123500497
3726.5625,-2.6245103798716207
3750.0,-2.6489496501554726
3773.4375,-2.6741338499730833
3796.875,-2.6998167337554495
3820.3125,-2.725740500612248
3843.75,-2.751639507871061
3867.1875,-2.7772442206352292
3890.625,-2.8022853308337874
3914.0625,-2.826497974470038
3937.5,-2.8496259723799433
3960.9375,-2.871426017873072
3984.375,-2.8916717342026383
4007.8125,-2.9101575259215116
4031.25,-2.9267021508202467
4054.6875,-2.9411519432721116
4078.125,-2.953383625358214
4101.5625,-2.9633066490136244
4125.0,-2.9708650204950677
4148.4375,-2.976038567570112
4171.875,-2.978843619792125
4195.3125,-2.9793330828619786
4218.75,-2.977595899179055
4242.1875,-2.9737558980331413
4265.625,-2.967970050261723
4289.0625,-2.9604261533695464
4312.5,-2.9513399838574603
4335.9375,-2.94095196362219
4359.375,-2.929523396566191
4382.8125,-2.9173323398119333
4406.25,-2.9046691809827405
4429.6875,-2.8918319987506194
4453.125,-2.879121788144757
4476.5625,-2.8668376348753117
4500.0,-2.8552719240988313
4523.4375,-2.8447056686086114
4546.875,-2.8354040393817783
4570.3125,-2.8276121777931356
4593.75,-2.8215513636824894
4617.1875,-2.8174156069362
4640.625,-2.81536872244063
4664.0625,-2.815541939336347
4687.5,-2.818032085619854
4710.9375,-2.8229003784957127
4734.375,-2.830171839681882
4757.8125,-2.8398353433310835


==> data/specenv_B_20.csv <==
f_hz,specenv
0.0,-3.6396038873599283
23.4375,-3.6309826294598544
46.875,-3.6052257218323422
70.3125,-3.562652216889371
93.75,-3.5037887404039374
117.1875,-3.429361884270827
140.625,-3.3402877251672054
164.0625,-3.237658634511794
187.5,-3.122727587592321
210.9375,-2.9968902187276374
234.375,-2.8616649042069504
257.8125,-2.7186711849290566
281.25,-2.569606865656288
304.6875,-2.416224147197846
328.125,-2.260305161339276
351.5625,-2.1036372857348207
375.0,-1.9479886171783614
398.4375,-1.7950839766745186
421.875,-1.6465818086580446
445.3125,-1.504052319774725
468.75,-1.3689571801577851
492.1875,-1.2426310825211189
515.625,-1.1262654221412705
539.0625,-1.0208943244875122
562.5,-0.927383207523637
585.9375,-0.8464200232408814
609.375,-0.7785092785258976
632.8125,-0.7239688897870735
656.25,-0.6829298796385719
679.6875,-0.6553388781577301
703.125,-0.6409633465591784
726.5625,-0.639399398314318
750.0,-0.6500820524948101
773.4375,-0.6722977170904758
796.875,-0.7051986668403463
820.3125,-0.7478192512439943
843.75,-0.7990935443314586
867.1875,-0.857874128819661
890.625,-0.9229516937334554
914.0625,-0.9930751165863634
937.5,-1.0669716988661815
960.9375,-1.143367226822463
984.375,-1.2210055382764773
1007.8125,-1.298667290146438
1031.25,-1.375187640288608
1054.6875,-1.4494725807031996
1078.125,-1.5205136866725713
1101.5625,-1.5874010774527498
1125.0,-1.6493344181370069
1148.4375,-1.7056318286175685
1171.875,-1.755736603521723
1195.3125,-1.7992216859052483
1218.75,-1.8357918766554129
1242.1875,-1.8652838002995324
1265.625,-1.8876636855623428
1289.0625,-1.903023054925086
1312.5,-1.9115724510104037
1335.9375,-1.9136333583002063
1359.375,-1.9096285059988836
1382.8125,-1.900070761360046
1406.25,-1.8855508421547233
1429.6875,-1.8667240919058141
1453.125,-1.8442965718646176
1476.5625,-1.8190107293631508
1500.0,-1.7916309031297146
1523.4375,-1.7629289224789306
1546.875,-1.7336700491378476
1570.3125,-1.7045994980817145
1593.75,-1.6764297574342717
1617.1875,-1.649828907611816
1640.625,-1.6254101168894073
1664.0625,-1.6037224649225328
1687.5,-1.5852432179885472
1710.9375,-1.5703716503689986
1734.375,-1.5594244759445564
1757.8125,-1.5526329232945957
1781.25,-1.5501414569562593
1804.6875,-1.552008117561998
1828.125,-1.5582064248753331
1851.5625,-1.568628760783533
1875.0,-1.5830911245424573
1898.4375,-1.6013391304124132
1921.875,-1.6230550986268435
1945.3125,-1.647866074688186
1968.75,-1.6753525995104437
1992.1875,-1.7050580440794745
2015.625,-1.7364983171617512
2039.0625,-1.7691717531710482
2062.5,-1.802568989540031
2085.9375,-1.8361826487123574
2109.375,-1.869516648978218
2132.8125,-1.9020949805708276
2156.25,-1.9334697984180154
2179.6875,-1.9632287003502145
2203.125,-1.9910010790130934
2226.5625,-2.0164634567985815
2250.0,-2.0393437353486634
2273.4375,-2.0594243141458204
2296.875,-2.0765440559218535
2320.3125,-2.0905990996379447
2343.75,-2.101542544171296
2367.1875,-2.1093830471682775
2390.625,-2.1141824034006524
2414.0625,-2.1160521850372707
2437.5,-2.1151495422084055
2460.9375,-2.1116722758318125
2484.375,-2.105853305678754
2507.8125,-2.0979546649307235
2531.25,-2.088261157916064
2554.6875,-2.077073820281676
2578.125,-2.0647033205670553
2601.5625,-2.0514634390811937
2625.0,-2.037664754265948
2648.4375,-2.023608658540846
2671.875,-2.0095818151879516
2695.3125,-1.9958511554152392
2718.75,-1.9826595006310772
2742.1875,-1.9702218794960566
2765.625,-1.958722592837301
2789.0625,-1.948313062373165
2812.5,-1.9391104817670104
2835.9375,-1.93119727116991
2859.375,-1.9246213194766906
2882.8125,-1.919396982344763
2906.25,-1.9155067889252304
2929.6875,-1.9129037965165314
2953.125,-1.9115145202248822
2976.5625,-1.9112423544166823
3000.0,-1.9119713944482901
3023.4375,-1.9135705609856908
3046.875,-1.9158979252619461
3070.3125,-1.9188051318983899
3093.75,-1.9221418164237178
3117.1875,-1.92575991730526
3140.625,-1.9295177870569074
3164.0625,-1.9332840136657838
3187.5,-1.9369408720050603
3210.9375,-1.9403873348609053
3234.375,-1.9435415844573187
3257.8125,-1.9463429776509933
3281.25,-1.9487534310106396
3304.6875,-1.9507582055018797
3328.125,-1.952366084176432
3351.5625,-1.9536089498210876
3375.0,-1.9545407826740555
3398.4375,-1.9552361107934837
3421.875,-1.955787957213971
3445.3125,-1.9563053384243125
3468.75,-1.9569103777442263
3492.1875,-1.957735104701913
3515.625,-1.9589180173851248
3539.0625,-1.9606004888602016
3562.5,-1.9629231010683637
3585.9375,-1.9660219900978098
3609.375,-1.9700252854132732
3632.8125,-1.9750497225590096
3656.25,-1.9811975041292875
3679.6875,-1.9885534775485572
3703.125,-1.9971826905772394
3726.5625,-2.0071283766409134
3750.0,-2.0184104122745685
3773.4375,-2.0310242784012384
3796.875,-2.044940546059709
3820.3125,-2.0601048958006545
3843.75,-2.076438668528133
3867.1875,-2.09383993431491
3890.625,-2.1121850548983745
3914.0625,-2.1313307053895802
3937.5,-2.1511163114044773
3960.9375,-2.171366849536418
3984.375,-2.1918959519904773
4007.8125,-2.212509250424055
4031.25,-2.233007889685598
4054.6875,-2.2531921392842413
4078.125,-2.2728650290952612
4101.5625,-2.2918359360148663
4125.0,-2.309924049996063
4148.4375,-2.3269616510673687
4171.875,-2.3427971334708215
4195.3125,-2.357297718840978
4218.75,-2.3703518072440044
4242.1875,-2.3818709227463604
4265.625,-2.3917912188094776
4289.0625,-2.4000745180204657
4312.5,-2.4067088702703283
4335.9375,-2.4117086232768985
4359.375,-2.415114009115404
4382.8125,-2.4169902599650337
4406.25,-2.417426275412626
4429.6875,-2.4165328721939967
4453.125,-2.414440655034297
4476.5625,-2.4112975541244053
4500.0,-2.4072660806153996
4523.4375,-2.4025203562258732
4546.875,-2.3972429765606504
4570.3125,-2.3916217699844946
4593.75,-2.3858465148574055
4617.1875,-2.380105677623333
4640.625,-2.3745832326819225
4664.0625,-2.369455622219122
4687.5,-2.364888910306667
4710.9375,-2.361036180703688
4734.375,-2.358035222026265
4757.8125,-2.3560065374289376


==> data/specenv_C.csv <==
f_hz,specenv
0.0,-3.7147152814208213
23.4375,-3.6845135581492237
46.875,-3.595175292966029
70.3125,-3.450438086177348
93.75,-3.256324402190379
117.1875,-3.020843338625063
140.625,-2.753596510525818
164.0625,-2.4653097794232783
187.5,-2.1673164860995464
210.9375,-1.8710202626416237
234.375,-1.5873662709989025
257.8125,-1.3263488102631225
281.25,-1.0965807242867092
304.6875,-0.904946093491136
328.125,-0.7563525643902689
351.5625,-0.6535936815846881
375.0,-0.59732511250176
398.4375,-0.5861520924901233
421.875,-0.6168191641840455
445.3125,-0.6844877122311757
468.75,-0.7830822261496468
492.1875,-0.9056829159196025
515.625,-1.0449404295421627
539.0625,-1.1934880591923203
562.5,-1.344327956550945
585.9375,-1.4911703987402887
609.375,-1.62870885950383
632.8125,-1.7528182805459527
656.25,-1.8606691875023411
679.6875,-1.9507558050687028
703.125,-2.022841739701904
726.5625,-2.0778317746849897
750.0,-2.117582557023715
773.4375,-2.144668200559648
796.875,-2.16211890787375
820.3125,-2.1731515291243237
843.75,-2.180910518550073
867.1875,-2.188236092831403
890.625,-2.1974736910456607
914.0625,-2.210335300231732
937.5,-2.2278191096678865
960.9375,-2.2501895873195545
984.375,-2.277015739674493
1007.8125,-2.3072613162473483
1031.25,-2.3394173162969025
1054.6875,-2.3716645633915947
1078.125,-2.40205248713499
1101.5625,-2.428679673368425
1125.0,-2.449862222166339
1148.4375,-2.464277420677927
1171.875,-2.4710725614231244
1195.3125,-2.469931725236177
1218.75,-2.4610967685749703
1242.1875,-2.445342349215651
1265.625,-2.4239083278716826
1289.0625,-2.398396043858914
1312.5,-2.3706375584301167
1335.9375,-2.34254881289834
1359.375,-2.3159786402270126
1382.8125,-2.2925656430144636
1406.25,-2.273614119812981
1429.6875,-2.2599985630705905
1453.125,-2.252103902173376
1476.5625,-2.2498058088638455
1500.0,-2.2524922387673962
1523.4375,-2.259124188960807
1546.875,-2.2683306452387897
1570.3125,-2.278530095240056
1593.75,-2.288068983800625
1617.1875,-2.2953662280289167
1640.625,-2.299052479221747
1664.0625,-2.298093242941988
1687.5,-2.291886210553523
1710.9375,-2.2803251187217737
1734.375,-2.2638249889982003
1757.8125,-2.2433065176129645
1781.25,-2.2201404688753295
1804.6875,-2.1960559457852282
1828.125,-2.173019145668077
1851.5625,-2.153091455511471
1875.0,-2.1382773359705083
1898.4375,-2.1303732674641433
1921.875,-2.130829025509082
1945.3125,-2.1406317151720016
1968.75,-2.1602213865540874
1992.1875,-2.1894447909362933
2015.625,-2.2275510846043955
2039.0625,-2.2732302441533863
2062.5,-2.324691844228939
2085.9375,-2.3797788925009735
2109.375,-2.4361088324672857
2132.8125,-2.4912318011950867
2156.25,-2.5427949148998295
2179.6875,-2.588700848002673
2203.125,-2.6272493106699892
2226.5625,-2.6572511945522637
2250.0,-2.678107065722264
2273.4375,-2.689844203050416
2296.875,-2.6931093305488463
2320.3125,-2.6891173631002645
2343.75,-2.6795596494316696
2367.1875,-2.6664781268033666
2390.625,-2.6521142871695176
2414.0625,-2.638743714099194
2437.5,-2.628508047142532
2460.9375,-2.6232564831195004
2484.375,-2.6244083095135533
2507.8125,-2.6328465230756226
2531.25,-2.6488504154088686
2554.6875,-2.6720722576650053
2578.125,-2.701560081394984
2601.5625,-2.7358252532894483
2625.0,-2.772950312037572
2648.4375,-2.8107296061012237
2671.875,-2.8468328520488377
2695.3125,-2.8789799993939473
2718.75,-2.9051148672451266
2742.1875,-2.923564981317681
2765.625,-2.93317589576676
2789.0625,-2.9334099787261123
2812.5,-2.9244020598204683
2835.9375,-2.9069673170186423
2859.375,-2.882560113452972
2882.8125,-2.853185950624103
2906.25,-2.8212720411654053
2929.6875,-2.7895049874081934
2953.125,-2.7606464700815563
2976.5625,-2.737339531540472
3000.0,-2.721918857349448
3023.4375,-2.716238355484182
3046.875,-2.721528304351712
3070.3125,-2.7382924538631026
3093.75,-2.766252842365529
3117.1875,-2.8043469122358577
3140.625,-2.8507779836740186
3164.0625,-2.9031165196994535
3187.5,-2.958446133696973
3210.9375,-3.0135451932873223
3234.375,-3.0650923745646255
3257.8125,-3.1098827923660597
3281.25,-3.1450404964837224
3304.6875,-3.1682132411825252
3328.125,-3.177736501712248
3351.5625,-3.1727556576539495
3375.0,-3.1532979598498505
3398.4375,-3.1202891650370876
3421.875,-3.075513340943141
3445.3125,-3.021518071392156
3468.75,-2.96147087550085
3492.1875,-2.8989758566816985
3515.625,-2.8378622014700197
3539.0625,-2.781957981442779
3562.5,-2.7348636524732397
3585.9375,-2.6997396336298634
3609.375,-2.679121387070754
3632.8125,-2.6747735782289235
3656.25,-2.6875922995074055
3679.6875,-2.717561167936041
3703.125,-2.7637635730590207
3726.5625,-2.824449694103887
3750.0,-2.8971533703678944
3773.4375,-2.9788507309278707
3796.875,-3.066149878524882
3820.3125,-3.1554990471322686
3843.75,-3.2433996314406963
3867.1875,-3.326610378619647
3890.625,-3.4023298351990228
3914.0625,-3.4683457900959813
3937.5,-3.5231428273892704
3960.9375,-3.5659620303030137
3984.375,-3.5968101561174315
4007.8125,-3.6164190041051323
4031.25,-3.62615899317412
4054.6875,-3.6279139310707755
4078.125,-3.6239263965581094
4101.5625,-3.6166249123397414
4125.0,-3.6084450510424615
4148.4375,-3.601656736572412
4171.875,-3.598209284717977
4195.3125,-3.5996042337397345
4218.75,-3.606803864121066
4242.1875,-3.6201806566689534
4265.625,-3.639509981843952
4289.0625,-3.664005260942805
4312.5,-3.6923919053338254
4335.9375,-3.723013725572683
4359.375,-3.753963384599076
4382.8125,-3.7832269874931854
4406.25,-3.808832146849302
4429.6875,-3.828988877492607
4453.125,-3.842213442140429
4476.5625,-3.847426722936179
4500.0,-3.844020717439284
4523.4375,-3.831889197923669
4546.875,-3.811421248809313
4570.3125,-3.783459113795475
4593.75,-3.74922434683993
4617.1875,-3.710218488427438
4640.625,-3.66810622601012
4664.0625,-3.624590127686851
4687.5,-3.5812864888013296
4710.9375,-3.5396115795353986
4734.375,-3.500686655789044
4757.8125,-3.4652685717649727


==> data/specenv_C_24.csv <==
f_hz,specenv
0.0,-3.84501765176367
23.4375,-3.8187990449714277
46.875,-3.741210739332468
70.3125,-3.615403890317741
93.75,-3.4464618430329184
117.1875,-3.24115661299406
140.625,-3.0076261272919567
164.0625,-2.754989175913122
187.5,-2.4929182037673554
210.9375,-2.231192140579393
234.375,-1.979252308123471
257.8125,-1.7457840219667844
281.25,-1.5383448494914518
304.6875,-1.363057698910359
328.125,-1.2243831605171136
351.5625,-1.1249810208150952
375.0,-1.065665882958875
398.4375,-1.0454566395969567
421.875,-1.0617144524980642
445.3125,-1.1103591851452166
468.75,-1.186150173091008
492.1875,-1.283014025830322
515.625,-1.3944000042584228
539.0625,-1.513642518223898
562.5,-1.6343104798586519
585.9375,-1.7505246007780368
609.375,-1.85722613754539
632.8125,-1.9503839110425767
656.25,-2.0271304409372632
679.6875,-2.085822496882423
703.125,-2.126026000457607
726.5625,-2.148429736184852
750.0,-2.1546964761264693
773.4375,-2.1472636466026676
796.875,-2.129108364130557
820.3125,-2.103493390161652
843.75,-2.073711211431065
867.1875,-2.0428430220163785
890.625,-2.0135479091432105
914.0625,-1.9878951360240313
937.5,-1.9672492370837935
960.9375,-1.9522139054811969
984.375,-1.9426366042073213
1007.8125,-1.9376717317397691
1031.25,-1.9358962834398559
1054.6875,-1.9354685170030022
1078.125,-1.9343173694986469
1101.5625,-1.9303484554423616
1125.0,-1.9216515153483487
1148.4375,-1.9066942355545362
1171.875,-1.8844884107938047
1195.3125,-1.85471639485596
1218.75,-1.8178085466244935
1242.1875,-1.7749657436070783
1265.625,-1.7281247796813461
1289.0625,-1.6798683415645632
1312.5,-1.6332850154148788
1335.9375,-1.5917881658346402
1359.375,-1.5589053339474803
1382.8125,-1.538051837627876
1406.25,-1.5323033943611595
1429.6875,-1.5441827534405193
1453.125,-1.575474510453646
1476.5625,-1.6270805381950266
1500.0,-1.6989259191495782
1523.4375,-1.789922072733462
1546.875,-1.8979901440230487
1570.3125,-2.0201438957891895
1593.75,-2.152627570404629
1617.1875,-2.2911007065967457
1640.625,-2.430858932024494
1664.0625,-2.567077495631795
1687.5,-2.695062896220379
1710.9375,-2.81049749231791
1734.375,-2.9096624684882237
1757.8125,-2.989625947363597
1781.25,-3.0483852776172045
1804.6875,-3.084955445430335
1828.125,-3.099398957396084
1851.5625,-3.0927962029493736
1875.0,-3.067158986001136
1898.4375,-3.0252933809510747
1921.875,-2.9706210965885993
1945.3125,-2.9069709324299944
1968.75,-2.8383535388918926
1992.1875,-2.768733451056036
2015.625,-2.70181221964989
2039.0625,-2.6408354363740507
2062.5,-2.588434625816453
2085.9375,-2.546512486574489
2109.375,-2.5161769856577885
2132.8125,-2.4977265483607427
2156.25,-2.4906852617308086
2179.6875,-2.4938838450849676
2203.125,-2.5055793427033715
2226.5625,-2.5236042403457377
2250.0,-2.545534136848229
2273.4375,-2.568862303921198
2296.875,-2.5911694760514825
2320.3125,-2.610278006747496
2343.75,-2.624381032190597
2367.1875,-2.632139375976464
2390.625,-2.632741448024281
2414.0625,-2.6259241494346446
2437.5,-2.611955592781253
2460.9375,-2.591583085219881
2484.375,-2.565952116655957
2507.8125,-2.5365038921687413
2531.25,-2.5048601310943828
2554.6875,-2.4727043555080983
2578.125,-2.441668690231923
2601.5625,-2.413234328444788
2625.0,-2.3886523634432884
2648.4375,-2.3688897718536053
2671.875,-2.3546031125703024
2695.3125,-2.346140155141974
2718.75,-2.343567354513455
2742.1875,-2.3467190225897063
2765.625,-2.3552623678640328
2789.0625,-2.368771407877265
2812.5,-2.3868021905437575
2835.9375,-2.408961827721501
2859.375,-2.434964536812129
2882.8125,-2.4646691443336533
2906.25,-2.4980942262997923
2929.6875,-2.535409105027685
2953.125,-2.5769011265708937
2976.5625,-2.622921830403894
3000.0,-2.673816616942553
3023.4375,-2.729844156677591
3046.875,-2.791092931280558
3070.3125,-2.8574028531183324
3093.75,-2.92829982102202
3117.1875,-3.0029503319667947
3140.625,-3.080141925670052
3164.0625,-3.158293384332529
3187.5,-3.2354963759166178
3210.9375,-3.3095877808044953
3234.375,-3.3782494620404857
3257.8125,-3.439129918092536
3281.25,-3.4899802753799505
3304.6875,-3.52879559506672
3328.125,-3.5539516101561475
3351.5625,-3.564326856268251
3375.0,-3.5594007436339976
3398.4375,-3.5393194161722707
3421.875,-3.5049231805528356
3445.3125,-3.4577317402075405
3468.75,-3.3998862726343644
3492.1875,-3.334050350533214
3515.625,-3.263274620419641
3539.0625,-3.19083280780519
3562.5,-3.1200388214986794
3585.9375,-3.054056315136528
3609.375,-2.995712906393783
3632.8125,-2.9473312783105365
3656.25,-2.9105885738491644
3679.6875,-2.8864138835854836
3703.125,-2.874931313129827
3726.5625,-2.8754532476937937
3750.0,-2.8865251932276554
3773.4375,-2.9060201821038727
3796.875,-2.9312774153933905
3820.3125,-2.9592768002258127
3843.75,-2.9868385385185685
3867.1875,-3.010835108964755
3890.625,-3.0284019890349083
3914.0625,-3.0371333648484815
3937.5,-3.0352498908481644
3960.9375,-3.0217272431474385
3984.375,-2.9963766558820333
4007.8125,-2.959871682059233
4031.25,-2.9137188803488194
4054.6875,-2.860173769309032
4078.125,-2.802106969586934
4101.5625,-2.742828734478472
4125.0,-2.685882830755715
4148.4375,-2.6348227897125827
4171.875,-2.592984764352909
4195.3125,-2.563271519941777
4218.75,-2.5479614307559713
4242.1875,-2.548554797803807
4265.625,-2.565667442669249
4289.0625,-2.5989785267684886
4312.5,-2.6472360910968087
4335.9375,-2.708320136092692
4359.375,-2.77935940550708
4382.8125,-2.856894640728455
4406.25,-2.9370781531389847
4429.6875,-3.0158973090644166
4453.125,-3.0894080767734624
4476.5625,-3.153964235421325
4500.0,-3.206428219666244
4523.4375,-3.244350837680945
4546.875,-3.266109162958567
4570.3125,-3.2709946187217276
4593.75,-3.2592464636126746
4617.1875,-3.232029335919131
4640.625,-3.1913569942341042
4664.0625,-3.1399676799669627
4687.5,-3.081159412788596
4710.9375,-3.0185958353070816
4734.375,-2.9560948109695646
4757.8125,-2.89741276223652


==> data/specenv_F.csv <==
f_hz,specenv
0.0,-3.7984001989639427
23.4375,-3.781829341145306
46.875,-3.732579223569607
70.3125,-3.652022630387966
93.75,-3.5423994164325396
117.1875,-3.4067460367349143
140.625,-3.2488002410455863
164.0625,-3.0728841439526366
187.5,-2.8837696006539266
210.9375,-2.686530399502074
234.375,-2.4863862050089716
257.8125,-2.288543434719762
281.25,-2.0980383221633785
304.6875,-1.919587304416461
328.125,-1.757449581709329
351.5625,-1.615306239345917
375.0,-1.4961597163072247
398.4375,-1.4022566728133703
421.875,-1.3350364777833033
445.3125,-1.2951066368887836
468.75,-1.2822455453382238
492.1875,-1.2954320102787675
515.625,-1.332900079208975
539.0625,-1.3922168650685314
562.5,-1.4703803051537976
585.9375,-1.563933155499032
609.375,-1.669089026111152
632.8125,-1.7818659214107504
656.25,-1.8982225745510295
679.6875,-2.0141928579621435
703.125,-2.126013713288853
726.5625,-2.230242363578721
750.0,-2.3238590351740744
773.4375,-2.4043520071992517
796.875,-2.469782499418435
820.3125,-2.5188276777610126
843.75,-2.5508008717926645
867.1875,-2.565648929417064
890.625,-2.5639274505847047
914.0625,-2.546755414252722
937.5,-2.515751413889306
960.9375,-2.472954322161315
984.375,-2.4207316947621607
1007.8125,-2.3616795809703626
1031.25,-2.2985176239934004
1054.6875,-2.233983402445059
1078.125,-2.1707298860044872
1101.5625,-2.1112296594495983
1125.0,-2.057689221022358
1148.4375,-2.0119761992703946
1171.875,-1.9755617768628204
1195.3125,-1.9494799832677092
1218.75,-1.9343048456707241
1242.1875,-1.9301456953803546
1265.625,-1.9366602416572056
1289.0625,-1.9530843720444502
1312.5,-1.9782770416935023
1335.9375,-2.0107780950348095
1359.375,-2.0488764391763388
1382.8125,-2.0906856733258974
1406.25,-2.1342240815550912
1429.6875,-2.1774958218433786
1453.125,-2.21857019224192
1476.5625,-2.2556560201689537
1500.0,-2.2871684938862016
1523.4375,-2.311786122772084
1546.875,-2.3284959584397438
1570.3125,-2.336625712782282
1593.75,-2.3358619506116165
1617.1875,-2.326254091713543
1640.625,-2.308204507851631
1664.0625,-2.2824455233221843
1687.5,-2.2500046035364827
1710.9375,-2.2121594276005014
1734.375,-2.170384873784079
1757.8125,-2.1262941904105457
1781.25,-2.0815767721637077
1804.6875,-2.037935010211097
1828.125,-1.9970226350035236
1851.5625,-1.9603868281217787
1875.0,-1.9294161526601359
1898.4375,-1.90529605205418
1921.875,-1.8889733092471388
1945.3125,-1.8811304578503365
1968.75,-1.8821707119219462
1992.1875,-1.8922135490832388
2015.625,-1.911100660574235
2039.0625,-1.9384115882095532
2062.5,-1.9734880170870794
2085.9375,-2.0154653971759693
2109.375,-2.0633103367372687
2132.8125,-2.1158620530532626
2156.25,-2.171876085061561
2179.6875,-2.2300684687908054
2203.125,-2.289158647309068
2226.5625,-2.347909526504904
2250.0,-2.4051632879781772
2273.4375,-2.4598718198812164
2296.875,-2.5111209131999717
2320.3125,-2.558147680983491
2343.75,-2.6003509771246818
2367.1875,-2.6372949052257573
2390.625,-2.668705803273699
2414.0625,-2.6944633539682754
2437.5,-2.714586692993566
2460.9375,-2.7292165598721767
2484.375,-2.7385946523356313
2507.8125,-2.7430414021120484
2531.25,-2.7429333871616017
2554.6875,-2.738681534889828
2578.125,-2.73071115750741
2601.5625,-2.7194447015415335
2625.0,-2.705287897522542
2648.4375,-2.688619773534799
2671.875,-2.6697867590755275
2695.3125,-2.6491008653936836
2718.75,-2.626841696958886
2742.1875,-2.603261837071555
2765.625,-2.5785949688610867
2789.0625,-2.553065949438599
2812.5,-2.5269019562371886
2835.9375,-2.5003437748303163
2859.375,-2.473656298625087
2882.8125,-2.4471373621920423
2906.25,-2.4211241286313174
2929.6875,-2.395996392064602
2953.125,-2.372176331883352
2976.5625,-2.3501244569442656
3000.0,-2.3303316954363917
3023.4375,-2.3133078088593972
3046.875,-2.2995665254141313
3070.3125,-2.289607988345508
3093.75,-2.2838992883867064
3117.1875,-2.282853987647224
3140.625,-2.2868116379063026
3164.0625,-2.2960183441148736
3187.5,-2.310609420969393
3210.9375,-2.330595136038169
3234.375,-2.355850428814616
3257.8125,-2.3861093452756448
3281.25,-2.420964738213684
3304.6875,-2.4598735628405937
3328.125,-2.502167854510417
3351.5625,-2.547071221562077
3375.0,-2.5937204325672925
3398.4375,-2.6411914351464825
3421.875,-2.688528924080814
3445.3125,-2.734778389934947
3468.75,-2.7790194347254142
3492.1875,-2.8203990455151464
3515.625,-2.8581634753247402
3539.0625,-2.891687396271302
3562.5,-2.920499062783807
3585.9375,-2.9443003510302015
3609.375,-2.9629807198455755
3632.8125,-2.97662436175302
3656.25,-2.985510071427395
3679.6875,-2.9901036428578323
3703.125,-2.991042904014132
3726.5625,-2.9891157967972326
3750.0,-2.9852321980312273
3773.4375,-2.980390442129434
3796.875,-2.9756397365636795
3820.3125,-2.972039847418773
3843.75,-2.9706195658924437
3867.1875,-2.97233554146804
3890.625,-2.978033079868351
3914.0625,-2.98841045255618
3937.5,-3.0039881508466073
3960.9375,-3.0250843455677683
3984.375,-3.0517975889993054
4007.8125,-3.083997528048576
4031.25,-3.1213240966443907
4054.6875,-3.1631953329037477
4078.125,-3.2088236354680073
4101.5625,-3.2572399466479443
4125.0,-3.307325040691908
4148.4375,-3.3578468159901425
4171.875,-3.4075022515999396
4195.3125,-3.454962500765732
4218.75,-3.4989194647619373
4242.1875,-3.538132124737895
4265.625,-3.5714709100942303
4289.0625,-3.5979584494193615
4312.5,-3.6168051816555575
4335.9375,-3.627438495878091
4359.375,-3.6295243104339234
4382.8125,-3.6229802867153578
4406.25,-3.6079801883806217
4429.6875,-3.584949230992531
4453.125,-3.5545506067156882
4476.5625,-3.5176637005800457
4500.0,-3.475354825905694
4523.4375,-3.428841584667485
4546.875,-3.3794521930732984
4570.3125,-3.3285812944185484
4593.75,-3.2776439034670988
4617.1875,-3.2280291846918483
4640.625,-3.1810557587469814
4664.0625,-3.1379301582284604
4687.5,-3.0997099183906043
4710.9375,-3.067272596752461
4734.375,-3.0412917753803117
4757.8125,-3.02222082087917


==> data/specenv_Fs_3.csv <==
f_hz,specenv
0.0,-3.7560756730176514
23.4375,-3.740393995986062
46.875,-3.69371398384083
70.3125,-3.6171209374967654
93.75,-3.512391456634321
117.1875,-3.3819460742472933
140.625,-3.2287848882680885
164.0625,-3.0564080613591535
187.5,-2.8687234940595343
210.9375,-2.6699443396668086
234.375,-2.4644793105351868
257.8125,-2.256818916515876
281.25,-2.0514208715689106
304.6875,-1.8525979016945444
328.125,-1.6644110869358197
351.5625,-1.4905716760382595
375.0,-1.3343540311051807
398.4375,-1.1985220006573458
421.875,-1.0852705946865702
445.3125,-0.9961843583774901
468.75,-0.9322133274952269
492.1875,-0.8936669143717824
515.625,-0.880225535844624
539.0625,-0.8909692702338052
562.5,-0.9244223357247723
585.9375,-0.9786117324778179
609.375,-1.0511379989458556
632.8125,-1.139255710769838
656.25,-1.2399611073869194
679.6875,-1.350084073640319
703.125,-1.466381634906379
726.5625,-1.5856301453242594
750.0,-1.7047134574913658
773.4375,-1.8207045535356101
796.875,-1.9309383842493324
820.3125,-2.0330739950980825
843.75,-2.125144403555379
867.1875,-2.205593117959372
890.625,-2.2732966394399154
914.0625,-2.3275727503234056
937.5,-2.3681748495907833
960.9375,-2.3952730336535657
984.375,-2.409423025028998
1007.8125,-2.4115244098860167
1031.25,-2.402769947085286
1054.6875,-2.3845879475095715
1078.125,-2.3585798867687515
1101.5625,-2.3264555028718577
1125.0,-2.2899676418935835
1148.4375,-2.2508490503356704
1171.875,-2.210753176622468
1195.3125,-2.171200842150371
1218.75,-2.1335343828076097
1242.1875,-2.098880554953819
1265.625,-2.068123156970664
1289.0625,-2.0418859511382745
1312.5,-2.020526093787345
1335.9375,-2.0041379075574266
1359.375,-1.992566470944826
1382.8125,-1.985430169155825
1406.25,-1.9821510574223562
1429.6875,-1.9819916426871103
1453.125,-1.9840964993992902
1476.5625,-1.9875370055062638
1500.0,-1.991357418803511
1523.4375,-1.9946205125629504
1546.875,-1.996451051475877
1570.3125,-1.996075510915129
1593.75,-1.992856618810414
1617.1875,-1.9863215227126516
1640.625,-1.976182646058278
1664.0625,-1.9623505872173523
1687.5,-1.9449387217986616
1710.9375,-1.9242594816566865
1734.375,-1.9008125918532779
1757.8125,-1.8752658386081473
1781.25,-1.848429206923075
1804.6875,-1.821223457082723
1828.125,-1.7946443970187147
1851.5625,-1.7697242466175738
1875.0,-1.747491576330339
1898.4375,-1.7289313337203378
1921.875,-1.7149464476739977
1945.3125,-1.7063224226709608
1968.75,-1.7036962084075877
1992.1875,-1.7075304585468103
2015.625,-1.7180940832755365
2039.0625,-1.7354497617638032
2062.5,-1.7594488215335347
2085.9375,-1.7897336217415902
2109.375,-1.8257473062809941
2132.8125,-1.8667505301085536
2156.25,-1.911844517559736
2179.6875,-1.9599995930744876
2203.125,-2.010088140121743
2226.5625,-2.0609207992500043
2250.0,-2.111284615667756
2273.4375,-2.1599817934799095
2296.875,-2.205867708854498
2320.3125,-2.2478868774017933
2343.75,-2.2851056596528565
2367.1875,-2.3167406188728097
2390.625,-2.3421816122545702
2414.0625,-2.361008893313155
2437.5,-2.3730037225751204
2460.9375,-2.3781522172844767
2484.375,-2.3766424102960055
2507.8125,-2.3688547249989758
2531.25,-2.35534629864635
2554.6875,-2.336829793027693
2578.125,-2.3141475119939554
2601.5625,-2.2882417939386723
2625.0,-2.2601227592235222
2648.4375,-2.2308345643577576
2671.875,-2.2014213446404463
2695.3125,-2.17289401462185
2718.75,-2.1461990423232082
2742.1875,-2.122190221310094
2765.625,-2.1016043384116196
2789.0625,-2.0850414792508287
2812.5,-2.0729505348972457
2835.9375,-2.06562027769406
2859.375,-2.0631761699416638
2882.8125,-2.0655828631259507
2906.25,-2.072652145178228
2929.6875,-2.0840559059160375
2953.125,-2.0993435228218633
2976.5625,-2.1179629263350854
3000.0,-2.1392844905211517
3023.4375,-2.1626268148424574
3046.875,-2.1872834180256304
3070.3125,-2.2125493566137027
3093.75,-2.2377468082898
3117.1875,-2.2622487217468707
3140.625,-2.285499727831225
3164.0625,-2.307033626899005
3187.5,-2.326486909869643
3210.9375,-2.343607929691716
3234.375,-2.3582615097040778
3257.8125,-2.3704289492577324
3281.25,-2.3802035585097276
3304.6875,-2.387782017262671
3328.125,-2.3934520012856666
3351.5625,-2.3975766485333523
3375.0,-2.4005765427122503
3398.4375,-2.402909969320503
3421.875,-2.4050522472691833
3445.3125,-2.4074749562767233
3468.75,-2.410625866368332
3492.1875,-2.4149103321063174
3515.625,-2.4206748428024567
3539.0625,-2.42819332407974
3562.5,-2.4376566697658166
3585.9375,-2.4491658509090373
3609.375,-2.462728805905835
3632.8125,-2.478261167812675
3656.25,-2.495590737477451
3679.6875,-2.514465469640095
3703.125,-2.5345646087818516
3726.5625,-2.555512496908832
3750.0,-2.576894480636519
3773.4375,-2.598274273096556
3796.875,-2.619212079609937
3820.3125,-2.6392827760826014
3843.75,-2.6580934359955695
3867.1875,-2.6752995349970123
3890.625,-2.6906192198149923
3914.0625,-2.703845107972901
3937.5,-2.714853183308212
3960.9375,-2.7236084656346193
3984.375,-2.730167256631934
4007.8125,-2.7346758934712323
4031.25,-2.737366071928079
4054.6875,-2.7385469269988145
4078.125,-2.7385941767359196
4101.5625,-2.7379367399727044
4125.0,-2.7370413271691665
4148.4375,-2.7363955727983744
4171.875,-2.736490325287225
4195.3125,-2.7378017351382473
4218.75,-2.740773782967954
4242.1875,-2.7458018671491677
4265.625,-2.7532180267271906
4289.0625,-2.763278311260993
4312.5,-2.7761527278820113
4335.9375,-2.7919181004081595
4359.375,-2.810554069493395
4382.8125,-2.831942350533985
4406.25,-2.8558692515443225
4429.6875,-2.8820313406071865
4453.125,-2.91004404578924
4476.5625,-2.9394528732860055
4500.0,-2.9697468452862745
4523.4375,-3.000373690348594
4546.875,-3.030756268058962
4570.3125,-3.0603096777949546
4593.75,-3.0884584892364653
4617.1875,-3.1146535397823887
4640.625,-3.138387770486487
4664.0625,-3.15921061607746
4687.5,-3.1767405240427102
4710.9375,-3.1906752500907345
4734.375,-3.2007996596224695
4757.8125,-3.2069908539174614


==> data/specenv_Harmonics.csv <==
0,1,2,3,4,5,6,7,8,9,10,11,12
-1.75744958,-2.01419286,-2.29851762,-2.09068567,-2.17038487,-2.0154654,-2.71458669,-2.55306595,-2.28681164,-2.82039905,-2.97203985,-3.40750225,-3.42884158

